Light charged Higgs boson in $H^\pm h$ associated production at the LHC

We investigate the light charged Higgs boson production via $pp \rightarrow H^\pm h$ at the Large Hadron Collider (LHC) in the Two-Higgs Doublet Model (2HDM) type-I. By focusing on a scenario where $H$ is the observed Higgs boson of mass 125 GeV, we study the aforementioned Higgs boson production channel and explore its bosonic decay $H^\pm \rightarrow W^\pm h$. The latter can have a sizable rate that possibly dominates, over the fermionic decay channels, in several regions of the viable parameter space. We demonstrate that the production process $pp \rightarrow H^\pm h$ followed by $H^\pm \rightarrow W^\pm h$ could be the most promising experimental avenue to search for light $H^\pm$ at the LHC.

==> refs.txt <==
\section*{References}
\begin{thebibliography}{9}
%\cite{ATLAS:2012yve}
\bibitem{ATLAS:2012yve}
G.~Aad \textit{et al.} [ATLAS],
``Observation of a new particle in the search for the Standard Model Higgs boson with the ATLAS detector at the LHC,''
Phys. Lett. B \textbf{716} (2012), 1-29
%doi:10.1016/j.physletb.2012.08.020
[arXiv:1207.7214 [hep-ex]].
%13261 citations counted in INSPIRE as of 19 May 2022	
	
%\cite{CMS:2012qbp}
\bibitem{CMS:2012qbp}
S.~Chatrchyan \textit{et al.} [CMS],
``Observation of a New Boson at a Mass of 125 GeV with the CMS Experiment at the LHC,''
Phys. Lett. B \textbf{716} (2012), 30-61
%doi:10.1016/j.physletb.2012.08.021
[arXiv:1207.7235 [hep-ex]].
%12911 citations counted in INSPIRE as of 19 May 2022

%\cite{Ferreira:2012my}
\bibitem{Ferreira:2012my}
P.~M.~Ferreira, R.~Santos, M.~Sher and J.~P.~Silva,
``Could the LHC two-photon signal correspond to the heavier scalar in two-Higgs-doublet models?,''
Phys. Rev. D \textbf{85} (2012), 035020
%doi:10.1103/PhysRevD.85.035020
[arXiv:1201.0019 [hep-ph]].
%81 citations counted in INSPIRE as of 19 May 2022

%\cite{Carena:2013ooa}
\bibitem{Carena:2013ooa}
M.~Carena, I.~Low, N.~R.~Shah and C.~E.~M.~Wagner,
``Impersonating the Standard Model Higgs Boson: Alignment without Decoupling,''
JHEP \textbf{04} (2014), 015
%doi:10.1007/JHEP04(2014)015
[arXiv:1310.2248 [hep-ph]].
%230 citations counted in INSPIRE as of 19 May 2022

%\cite{Bernon:2015qea}
\bibitem{Bernon:2015qea}
J.~Bernon, J.~F.~Gunion, H.~E.~Haber, Y.~Jiang and S.~Kraml,
``Scrutinizing the alignment limit in two-Higgs-doublet models: m$_h$=125  GeV,''
Phys. Rev. D \textbf{92} (2015) no.7, 075004
%doi:10.1103/PhysRevD.92.075004
[arXiv:1507.00933 [hep-ph]].
%186 citations counted in INSPIRE as of 19 May 2022

%\cite{Bernon:2015wef}
\bibitem{Bernon:2015wef}
J.~Bernon, J.~F.~Gunion, H.~E.~Haber, Y.~Jiang and S.~Kraml,
``Scrutinizing the alignment limit in two-Higgs-doublet models. II. m$_H$=125  GeV,''
Phys. Rev. D \textbf{93} (2016) no.3, 035027
%doi:10.1103/PhysRevD.93.035027
[arXiv:1511.03682 [hep-ph]].
%100 citations counted in INSPIRE as of 19 May 2022

%\cite{Akeroyd:1998dt}
\bibitem{Akeroyd:1998dt}
A.~G.~Akeroyd,
``Three body decays of Higgs bosons at LEP-2 and application to a hidden fermiophobic Higgs,''
Nucl. Phys. B \textbf{544} (1999), 557-575
%doi:10.1016/S0550-3213(98)00845-1
[arXiv:hep-ph/9806337 [hep-ph]].
%75 citations counted in INSPIRE as of 19 May 2022

%\cite{Enberg:2014pua}
\bibitem{Enberg:2014pua}
R.~Enberg, W.~Klemm, S.~Moretti, S.~Munir and G.~Wouda,
``Charged Higgs boson in the $W^\pm$ Higgs channel at the Large Hadron Collider,''
Nucl. Phys. B \textbf{893} (2015), 420-442
%doi:10.1016/j.nuclphysb.2015.02.001
[arXiv:1412.5814 [hep-ph]].
%26 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2016wpw}
\bibitem{Arhrib:2016wpw}
A.~Arhrib, R.~Benbrik and S.~Moretti,
``Bosonic Decays of Charged Higgs Bosons in a 2HDM Type-I,''
Eur. Phys. J. C \textbf{77} (2017) no.9, 621
%doi:10.1140/epjc/s10052-017-5197-7
[arXiv:1607.02402 [hep-ph]].
%41 citations counted in INSPIRE as of 19 May 2022

%\cite{Alves:2017snd}
\bibitem{Alves:2017snd}
D.~S.~M.~Alves, S.~El Hedri, A.~M.~Taki and N.~Weiner,
%``Charged Higgs Signals in $t\,\overline{t}\,H$ Searches,''
Phys. Rev. D \textbf{96} (2017) no.7, 075032
%doi:10.1103/PhysRevD.96.075032
[arXiv:1703.06834 [hep-ph]].
%8 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2017wmo}
\bibitem{Arhrib:2017wmo}
A.~Arhrib, R.~Benbrik, R.~Enberg, W.~Klemm, S.~Moretti and S.~Munir,
``Identifying a light charged Higgs boson at the LHC Run II,''
Phys. Lett. B \textbf{774} (2017), 591-598
%doi:10.1016/j.physletb.2017.10.006
[arXiv:1706.01964 [hep-ph]].
%21 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2019ywg}
\bibitem{Arhrib:2019ywg}
A.~Arhrib, K.~Cheung and C.~T.~Lu,
``Same-sign charged Higgs boson pair production in bosonic decay channels at the HL-LHC and HE-LHC,''
Phys. Rev. D \textbf{102} (2020) no.9, 095026
%doi:10.1103/PhysRevD.102.095026
[arXiv:1910.02571 [hep-ph]].
%7 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2020tqk}
\bibitem{Arhrib:2020tqk}
A.~Arhrib, R.~Benbrik, H.~Harouiz, S.~Moretti, Y.~Wang and Q.~S.~Yan,
%``Implications of a light charged Higgs boson at the LHC run III in the 2HDM,''
Phys. Rev. D \textbf{102} (2020) no.11, 115040
%doi:10.1103/PhysRevD.102.115040
[arXiv:2003.11108 [hep-ph]].
%6 citations counted in INSPIRE as of 19 May 2022

%\cite{Bahl:2021str}
\bibitem{Bahl:2021str}
H.~Bahl, T.~Stefaniak and J.~Wittbrodt,
``The forgotten channels: charged Higgs boson decays to a W$^{±}$ and a non-SM-like Higgs boson,''
JHEP \textbf{06} (2021), 183
%doi:10.1007/JHEP06(2021)183
[arXiv:2103.07484 [hep-ph]].
%11 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2021xmc}
\bibitem{Arhrib:2021xmc}
A.~Arhrib, R.~Benbrik, M.~Krab, B.~Manaut, S.~Moretti, Y.~Wang and Q.~S.~Yan,
``New discovery modes for a light charged Higgs boson at the LHC,''
JHEP \textbf{10} (2021), 073
%doi:10.1007/JHEP10(2021)073
[arXiv:2106.13656 [hep-ph]].
%7 citations counted in INSPIRE as of 19 May 2022

%\cite{Wang:2021pxc}
\bibitem{Wang:2021pxc}
Y.~Wang, A.~Arhrib, R.~Benbrik, M.~Krab, B.~Manaut, S.~Moretti and Q.~S.~Yan,
``Analysis of W$^{±}$ + 4\ensuremath{\gamma} in the 2HDM Type-I at the LHC,''
JHEP \textbf{12} (2021), 021
%doi:10.1007/JHEP12(2021)021
[arXiv:2107.01451 [hep-ph]].
%5 citations counted in INSPIRE as of 19 May 2022

%\cite{Mondal:2021bxa}
\bibitem{Mondal:2021bxa}
T.~Mondal and P.~Sanyal,
``Same sign trilepton as signature of charged Higgs in two Higgs doublet model,''
JHEP \textbf{05} (2022), 040
%doi:10.1007/JHEP05(2022)040
[arXiv:2109.05682 [hep-ph]].
%1 citations counted in INSPIRE as of 19 May 2022

%\cite{Arhrib:2021yqf}
\bibitem{Arhrib:2021yqf}
A.~Arhrib, R.~Benbrik, M.~Krab, B.~Manaut, S.~Moretti, Y.~Wang and Q.~S.~Yan,
``New Light H\ensuremath{\pm} Discovery Channels at the LHC,''
Symmetry \textbf{13} (2021) no.12, 2319
%doi:10.3390/sym13122319
[arXiv:2110.04823 [hep-ph]].
%2 citations counted in INSPIRE as of 19 May 2022

%\cite{Cheung:2022ndq}
\bibitem{Cheung:2022ndq}
K.~Cheung, A.~Jueid, J.~Kim, S.~Lee, C.~T.~Lu and J.~Song,
``Comprehensive study of the light charged Higgs boson in the type-I two-Higgs-doublet model,''
[arXiv:2201.06890 [hep-ph]].
%7 citations counted in INSPIRE as of 19 May 2022

%\cite{Abouabid:2022lpg}
\bibitem{Abouabid:2022lpg}
H.~Abouabid, A.~Arhrib, R.~Benbrik, M.~Krab and M.~Ouchemhou,
``Is the new CDF $M_W$ measurement consistent with the two higgs doublet model?,''
[arXiv:2204.12018 [hep-ph]].
%11 citations counted in INSPIRE as of 19 May 2022

%\cite{Branco:2011iw}
\bibitem{Branco:2011iw}
G.~C.~Branco, P.~M.~Ferreira, L.~Lavoura, M.~N.~Rebelo, M.~Sher and J.~P.~Silva,
``Theory and phenomenology of two-Higgs-doublet models,''
Phys. Rept. \textbf{516} (2012), 1-102
%doi:10.1016/j.physrep.2012.02.002
[arXiv:1106.0034 [hep-ph]].
%2317 citations counted in INSPIRE as of 21 May 2022

%\cite{Eriksson:2009ws}
\bibitem{Eriksson:2009ws}
D.~Eriksson, J.~Rathsman and O.~Stal,
``2HDMC: Two-Higgs-Doublet Model Calculator Physics and Manual,''
Comput. Phys. Commun. \textbf{181} (2010), 189-205
%doi:10.1016/j.cpc.2009.09.011
[arXiv:0902.0851 [hep-ph]].
%409 citations counted in INSPIRE as of 21 May 2022

%\cite{Alwall:2014hca}
\bibitem{Alwall:2014hca}
J.~Alwall, R.~Frederix, S.~Frixione, V.~Hirschi, F.~Maltoni, O.~Mattelaer, H.~S.~Shao, T.~Stelzer, P.~Torrielli and M.~Zaro,
``The automated computation of tree-level and next-to-leading order differential cross sections, and their matching to parton shower simulations,''
JHEP \textbf{07} (2014), 079
%doi:10.1007/JHEP07(2014)079
[arXiv:1405.0301 [hep-ph]].
%6671 citations counted in INSPIRE as of 21 May 2022

%\cite{Harland-Lang:2014zoa}
\bibitem{Harland-Lang:2014zoa}
L.~A.~Harland-Lang, A.~D.~Martin, P.~Motylinski and R.~S.~Thorne,
``Parton distributions in the LHC era: MMHT 2014 PDFs,''
Eur. Phys. J. C \textbf{75} (2015) no.5, 204
%doi:10.1140/epjc/s10052-015-3397-6
[arXiv:1412.3989 [hep-ph]].
%1504 citations counted in INSPIRE as of 21 May 2022

	%\cite{Haller:2018nnx}
\bibitem{Haller:2018nnx}
J.~Haller, A.~Hoecker, R.~Kogler, K.~M\"onig, T.~Peiffer and J.~Stelzer,
``Update of the global electroweak fit and constraints on two-Higgs-doublet models,''
Eur. Phys. J. C \textbf{78} (2018) no.8, 675
%doi:10.1140/epjc/s10052-018-6131-3
[arXiv:1803.01853 [hep-ph]].
%227 citations counted in INSPIRE as of 08 Jan 2022

%\cite{Bechtle:2020pkv}
\bibitem{Bechtle:2020pkv}
P.~Bechtle, D.~Dercks, S.~Heinemeyer, T.~Klingl, T.~Stefaniak, G.~Weiglein and J.~Wittbrodt,
``HiggsBounds-5: Testing Higgs Sectors in the LHC 13 TeV Era,''
Eur. Phys. J. C \textbf{80} (2020) no.12, 1211
%doi:10.1140/epjc/s10052-020-08557-9
[arXiv:2006.06007 [hep-ph]].
%65 citations counted in INSPIRE as of 08 Jan 2022

%\cite{Bechtle:2020uwn}
\bibitem{Bechtle:2020uwn}
P.~Bechtle, S.~Heinemeyer, T.~Klingl, T.~Stefaniak, G.~Weiglein and J.~Wittbrodt,
``HiggsSignals-2: Probing new physics with precision Higgs measurements in the LHC 13 TeV era,''
Eur. Phys. J. C \textbf{81} (2021) no.2, 145
%doi:10.1140/epjc/s10052-021-08942-y
[arXiv:2012.09197 [hep-ph]].
%37 citations counted in INSPIRE as of 08 Jan 2022

	%\cite{ALEPH:2005ab}
\bibitem{ALEPH:2005ab}
S.~Schael \textit{et al.} [ALEPH, DELPHI, L3, OPAL, SLD, LEP Electroweak Working Group, SLD Electroweak Group and SLD Heavy Flavour Group],
``Precision electroweak measurements on the $Z$ resonance,''
Phys. Rept. \textbf{427} (2006), 257-454
%doi:10.1016/j.physrep.2005.12.006
[arXiv:hep-ex/0509008 [hep-ex]].
%2751 citations counted in INSPIRE as of 19 Apr 2022

%\cite{Mahmoudi:2008tp}
\bibitem{Mahmoudi:2008tp}
F.~Mahmoudi,
``SuperIso v2.3: A Program for calculating flavor physics observables in Supersymmetry,''
Comput. Phys. Commun. \textbf{180} (2009), 1579-1613
%doi:10.1016/j.cpc.2009.02.017
[arXiv:0808.3144 [hep-ph]].
%368 citations counted in INSPIRE as of 08 Jan 2022

\end{thebibliography}

